Learning to Reason via Mixture-of-Thought for Logical Reasoning

Human beings naturally utilize multiple reasoning modalities to learn and solve logical problems, i.e., different representational formats such as natural language, code, and symbolic logic. In contrast, most existing LLM-based approaches operate with a single reasoning modality during training, typically natural language. Although some methods explored modality selection or augmentation at inference time, the training process remains modality-blind, limiting synergy among modalities. To fill in this gap, we propose Mixture-of-Thought (MoT), a framework that enables LLMs to reason across three complementary modalities: natural language, code, and a newly introduced symbolic modality, truth-table, which systematically enumerates logical cases and partially mitigates key failure modes in natural language reasoning. MoT adopts a two-phase design: (1) self-evolving MoT training, which jointly learns from filtered, self-generated rationales across modalities; and (2) MoT inference, which fully leverages the synergy of three modalities to produce better predictions. Experiments on logical reasoning benchmarks including FOLIO and ProofWriter demonstrate that our MoT framework consistently and significantly outperforms strong LLM baselines with single-modality chain-of-thought approaches, achieving up to +11.7pp average accuracy gain. Further analyses show that our MoT framework benefits both training and inference stages; that it is particularly effective on harder logical reasoning problems; and that different modalities contribute complementary strengths, with truth-table reasoning helping to overcome key bottlenecks in natural language inference.

==> data/Accuracy_vs_Sample_size/FOLIO_Baseline_Code.dat <==
3 55.02463054187192 1.3589275097668676
6 55.71428571428571 0.5594983591921449
12 55.71428571428571 1.0893273097288656
24 54.679802955665025 0.44060452758616375
%48 55.17241379310345 0.4926108374384228
%72 54.77832512315272 0.36863619574127393
%96 54.679802955665025 0.4926108374384214
%120 54.92610837438424 0.3304533956896216

==> data/Accuracy_vs_Sample_size/FOLIO_Baseline_MoT.dat <==
3 64.28571428571428 1.7381555432884082
6 66.20689655172414 1.8848400462767518
12 67.43842364532019 1.195533113252376
24 67.0935960591133 1.0047329090823214
%48 67.29064039408868 0.9653161547914024
%72 67.58620689655172 0.9552078536780971
%96 67.7832512315271 0.8003978723779313
%120 67.48768472906403 0.4926108374384285

==> data/Accuracy_vs_Sample_size/FOLIO_Baseline_NL.dat <==
3 71.33004926108376 1.645644639260102
6 72.61083743842366 1.884840046276746
12 72.95566502463055 1.3660516870800021
24 72.95566502463055 1.1542240900354654
%48 73.89162561576354 0.8242955926444074
%72 74.13793103448276 0.83162280867656
%96 73.89162561576356 0.8242955926444082
%120 74.1871921182266 0.45148529014343347

==> data/Accuracy_vs_Sample_size/FOLIO_Baseline_TT.dat <==
3 63.251231527093594 1.2693693326822773
6 63.00492610837439 0.9715804395722165
12 64.0886699507389 1.0668181195915132
24 63.05418719211823 0.7631494278241218
%48 62.610837438423644 0.640394088669949
%72 62.906403940886705 0.8546478607338654
%96 62.610837438423644 0.6772279352151481
%120 62.758620689655174 0.3267610630892025

==> data/Accuracy_vs_Sample_size/FOLIO_Code.dat <==
3 74.08866995073892 2.1831053996217062
6 72.70935960591133 0.9136569946301204
12 73.39901477832514 1.5421158465515743
24 73.20197044334975 0.5911330049261078
48 73.00492610837438 0.6152707387584637
72 73.59605911330048 0.6682098505542139
96 73.5960591133005 0.3267610630891995
120 73.79310344827586 0.19704433497536797

==> data/Accuracy_vs_Sample_size/FOLIO_MoT.dat <==
3 76.05911330049261 2.1494999240661516
6 76.9950738916256 1.649326999288985
12 78.81773399014779 1.6921737967800663
24 78.91625615763547 1.0286016264936508
%48 79.35960591133004 0.7773267900521905
%72 79.2118226600985 0.36863619574127227
%96 79.45812807881774 0.5849429599526065
%120 79.35960591133006 0.6403940886699501

==> data/Accuracy_vs_Sample_size/FOLIO_MoT_4_1_1.dat <==
6 79.60591133004927 1.4811129436820551
12 80.34482758620689 0.8659308291254638
24 81.47783251231527 1.0143477971415764
48 82.11822660098521 0.9359605911330035
72 81.82266009852216 0.7773267900521922
96 82.31527093596058 1.0203110924732974
120 82.3152709359606 0.8935151304047791

==> data/Accuracy_vs_Sample_size/FOLIO_NL.dat <==
3 78.37438423645321 1.066818119591513
6 79.11330049261083 1.2305414775169223
12 81.08374384236453 0.9901355291744712
24 80.83743842364532 1.1542240900354643
48 81.92118226600985 0.6983963979683664
72 81.82266009852216 0.7454554655380083
96 82.31527093596057 0.5594983591921463
120 82.3152709359606 0.3448275862068984

==> data/Accuracy_vs_Sample_size/FOLIO_TT.dat <==
3 73.20197044334974 2.5329970703807767
6 74.58128078817734 2.009465818164643
12 76.20689655172413 1.1244051438929394
24 76.50246305418719 1.1026122800787912
48 76.50246305418719 0.7323186575033707
72 76.45320197044335 0.42944817177740596
96 76.84729064039409 0.9083295031815677
120 76.45320197044335 0.3686361957412722

==> data/FOLIO_Baseline_Code.dat <==
3 65.1231527093596 0.8756841790458706
6 70.09852216748769 1.0344827586206884
12 74.1871921182266 1.6661610369741646
24 77.68472906403942 1.034482758620693
%48 80.98522167487685 1.014347797141575
%72 82.80788177339902 0.8374384236453174
%96 83.05418719211823 0.4514852901434291
%120 83.74384236453201 0.0

==> data/FOLIO_Baseline_MoT.dat <==
3 81.57635467980296 1.723434057589741
6 88.57142857142858 1.1404765421468162
12 91.87192118226601 0.9913601870688707
24 95.07389162561577 0.763149427824125
48 96.60098522167488 0.712159226344878
72 97.04433497536945 0.5828650032610463
96 97.53694581280789 0.49261083743842277
120 98.12807881773399 0.4826580773956965

==> data/FOLIO_Baseline_NL.dat <==
3 84.92610837438423 0.9398415777506827
6 89.01477832512316 1.1026122800787876
12 93.39901477832514 0.7372723914825502
24 95.3694581280788 0.913656994630121
%48 96.20689655172414 0.44334975369458063
%72 96.89655172413794 0.3847413633451581
%96 97.29064039408868 0.39715555410337916
%120 97.4384236453202 0.19704433497536797

==> data/FOLIO_Baseline_TT.dat <==
3 75.76354679802955 1.8273139892602388
6 82.61083743842363 1.8306309533066025
12 89.2118226600985 1.3660516870800061
24 93.05418719211823 1.0438236502668508
%48 95.27093596059113 0.9136569946301224
%72 95.96059113300494 0.6535221261784052
%96 97.19211822660098 0.49506776458723734
%120 97.48768472906404 0.14778325123152597

==> data/FOLIO_Code.dat <==
3 81.92118226600985 1.2275798812194194
6 85.51724137931033 1.210660662802417
12 87.68472906403943 1.0333092100198533
24 88.86699507389162 0.5485482130867009
%48 90.29556650246306 0.4433497536945779
%72 90.88669950738917 0.45416475159077924
%96 91.2807881773399 0.38474136334515247
%120 91.57635467980295 0.14778325123152597

==> data/FOLIO_MoT.dat <==
3 89.6551724137931 1.3218135827584927
6 93.94088669950739 0.9864524332266409
12 96.35467980295566 0.7035890077382113
24 97.78325123152709 0.3304533956896216
%48 98.12807881773399 0.5305581090772894
%72 98.32512315270937 0.3267610630892025
%96 98.76847290640394 0.39715555410338
%120 98.96551724137933 0.3448275862068994

==> data/FOLIO_MoT_Code_TT.dat <==
2 83.69458128078819 1.2549496751583245
6 91.92118226600986 0.8866995073891617
12 94.67980295566502 1.2423172623565035
24 97.04433497536947 1.0333092100198566
48 97.58620689655172 0.5143008132468213
72 98.22660098522168 0.39408866995073877
96 98.91625615763549 0.5305581090772937
120 99.01477832512316 0.311554449277675

==> data/FOLIO_MoT_NL_Code.dat <==
2 85.96059113300494 1.592436440910804
6 93.54679802955665 1.1330049261083748
12 95.71428571428572 0.4950677645872359
24 96.89655172413794 0.49506776458723806
48 97.53694581280789 0.4406045275861653
72 97.9310344827586 0.429448171777403
96 98.57142857142858 0.4091932937398097
120 98.3743842364532 0.443349753694582

==> data/FOLIO_MoT_NL_TT.dat <==
2 86.20689655172413 1.557772246388368
6 93.94088669950739 1.010752932447448
12 96.55172413793105 0.6231088985553467
24 97.33990147783251 0.39408866995073877
48 98.32512315270937 0.5023664545411612
72 98.27586206896554 0.3971555541033765
96 98.57142857142857 0.4647281345840712
120 98.81773399014779 0.24132903869785519

==> data/FOLIO_NL.dat <==
3 89.45812807881774 0.8866995073891621
6 93.49753694581281 0.6152707387584637
12 95.1231527093596 0.9715804395722211
24 96.65024630541872 0.42944817177740824
%48 97.04433497536947 0.311554449277675
%72 97.58620689655172 0.4647281345840688
%96 97.73399014778325 0.32676106308919944
%120 97.9310344827586 0.19704433497536797

==> data/FOLIO_TT.dat <==
3 86.30541871921181 1.182266009852223
6 91.62561576354679 1.20664519348925
12 95.36945812807883 0.73727239148255
24 97.04433497536947 0.5828650032610475
%48 98.42364532019705 0.6152707387584637
%72 98.76847290640396 0.33045339568962795
%96 99.16256157635469 0.31542483928240683
%120 99.4088669950739 0.19704433497536797
